Hubble Space Telescope NICMOS Polarization Observations of Three Edge-on Massive YSOs

Massive young stellar objects (YSOs), like low-mass YSOs, appear to be surrounded by optically thick envelopes and/or disks and have regions, often bipolar, that are seen in polarized scattered light at near-infrared wavelengths. We are using the 0.2'' spatial resolution of NICMOS on Hubble Space Telescope to examine the structure of the disks and outflow regions of massive YSOs in star-forming regions within a few kpc of the Sun. Here we report on 2 micron polarimetry of NGC 6334 V and S255 IRS1. NGC 6334 V consists of a double-lobed bright reflection nebula seen against a dark region, probably an optically thick molecular cloud. Our polarization measurements show that the illuminating star lies ~ 2'' south of the line connecting the two lobes; we do not detect this star at 2 micron, but there are a small radio source and a mid-infrared source at this location. S255 IRS1 consists of two YSOs (NIRS1 and NIRS3) with overlapping scattered light lobes and luminosities corresponding to early B stars. Included in IRS1 is a cluster of stars from whose polarization we determine the local magnetic field direction. Neither YSO has its scattered light lobes aligned with this magnetic field. The line connecting the scattered light lobes of NIRS1 is twisted symmetrically around the star; the best explanation is that the star is part of a close binary and the outflow axis of NIRS1 is precessing as a result of non-coplanar disk and orbit. The star NIRS3 is also offset from the line connecting its two scattered light lobes. We suggest that all three YSOs show evidence of episodic ejection of material as they accrete from dense, optically thick envelopes.

==> abstract.txt <==
Hubble Space Telescope NICMOS Polarization Observations of Three Edge-on Massive YSOs
Janet  P. Simpson(1,2), Michael G. Burton(3), Sean W. J. Colgan(1), Angela S. Cotera(2), Edwin F. Erickson(1), Dean C. Hines(4), and Barbara A. Whitney(4)

((1) NASA Ames Research Center, (2) SETI Institute, (3) University of New South Wales, (4) Space Science Institute)

Massive young stellar objects (YSOs), like low-mass YSOs,
appear to be surrounded by optically thick envelopes and/or disks and
have regions, often bipolar,
that are seen in polarized scattered light at near-infrared wavelengths.
We are using the 0.2'' spatial resolution of NICMOS on Hubble Space Telescope
to examine the structure of the disks and outflow regions of massive YSOs
in star-forming regions within a few kpc of the Sun.
Here we report on 2 micron polarimetry of NGC 6334 V and S255 IRS1.
NGC 6334 V consists of a double-lobed bright reflection nebula seen against
a dark region, probably an optically thick molecular cloud.
Our polarization measurements show that the illuminating star lies ~ 2''
south of the line connecting the two lobes;
we do not detect this star at 2 micron,
but there are a small radio source and a mid-infrared source at this location.
S255 IRS1 consists of two YSOs (NIRS1 and NIRS3)
with overlapping scattered light lobes
and luminosities corresponding to early B stars.
Included in IRS1 is a cluster of stars
from whose polarization we determine the local magnetic field direction.
Neither YSO has its scattered light lobes aligned with this magnetic field.
The line connecting the scattered light lobes of NIRS1 is twisted symmetrically
around the star; the best explanation is that the star is part of a close binary
and the outflow axis of NIRS1 is precessing as a result of non-coplanar disk and orbit.
The star NIRS3 is also offset from the line connecting its two scattered light lobes.
We suggest that all three YSOs show evidence of episodic ejection of
material as they accrete from dense, optically thick envelopes.


